Model order reduction of deep structured state-space models: A system-theoretic approach

With a specific emphasis on control design objectives, achieving accurate system modeling with limited complexity is crucial in parametric system identification. The recently introduced deep structured state-space models (SSM), which feature linear dynamical blocks as key constituent components, offer high predictive performance. However, the learned representations often suffer from excessively large model orders, which render them unsuitable for control design purposes. The current paper addresses this challenge by means of system-theoretic model order reduction techniques that target the linear dynamical blocks of SSMs. We introduce two regularization terms which can be incorporated into the training loss for improved model order reduction. In particular, we consider modal $\ell_1$ and Hankel nuclear norm regularization to promote sparsity, allowing one to retain only the relevant states without sacrificing accuracy. The presented regularizers lead to advantages in terms of parsimonious representations and faster inference resulting from the reduced order models. The effectiveness of the proposed methodology is demonstrated using real-world ground vibration data from an aircraft.

==> figures/architecture/latex_code.txt <==
Linear $n_u \rightarrow d_{\rm model}$
u_1 \qquad u_2 \qquad \dots \qquad u_N

U_1 \qquad U_2 \qquad \dots \qquad U_N

\begin{center}
Static non-linearity $f(\cdot)$:\\
MLP/GLU
\end{center}

Layer/Batch Normalization

LRU:
\begin{align}
x_{k+1} &= A_D x_k + B u_{k+1}\\
y_k &= \Re[C x_k] + D u_k
\end{align}

\overbrace{\qquad \qquad \qquad \qquad} ^{n_{\rm layers} \times}


Y_1 \qquad Y_2 \qquad \dots \qquad Y_N

\hat y_1 \qquad \hat y_2 \qquad \dots \qquad \hat y_N
